The VLT-FLAMES survey of massive stars. NGC2004#115: A triple system hosting a possible short period B+BH binary

The star NGC2004#115 in the LMC, originally classified as an (SB1) Be spectroscopic binary, bears some morphological resemblance to the Galactic systems LB-1 and HR 6819, both of which are proposed as either Be+black hole (BH) or Be+stripped He-star systems. Two data-sets (ESO/VLT and SALT) of multi-epoch optical spectra of NGC 2004#115, separated by baseline of $\sim$20 years, lead us conclude it is a triple system hosting an inner binary with a period of 2.92 d, eccentricity $\sim$0.0 and mass function $\sim$0.07 $M_\odot$. The inner binary harbours a B-type star (the primary) with projected rotational velocity of 10km/s, and luminosity $\log L/L_\odot$=3.87, contributing $\sim$60% of the V-band light to the system. The secondary is not detected, while the tertiary, which contributes 40% of the light, is tentatively identified as a less luminous B-type star with high projected rotational velocity. No ellipsoidal light variability is detected, with stringent limits being set by MACHO and Gaia data. Assuming the primary to be a main sequence star yields a mass of 8.6$ M_\odot$, while the additional assumption of synchronous rotation constrains the inclination to be almost pole-on with i~9 degrees, implying the secondary is a BH with a mass of $\sim$25 $M_\odot$. A low mass stripped star with similar luminosity is ruled out as a potential solution as its mass implies a Roche radius that is substantially smaller than the stellar radius. The outer period likely exceeds 120 days and, while the disk-like emission is variable (it is almost absent in the SALT dataset), it may be associated with the inner binary rather than the rapidly rotating tertiary. XMM-Newton provides an upper limit of 5x$10^{33}$ ergs/s on the X-ray flux, consistent with, though not constraining of, the system hosting a quiescent B+BH binary. A number of caveats to this scenario are discussed in the paper.

==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------

